A survey for variable young stars with small telescopes: IV -- Rotation Periods of YSOs in IC5070

Studying rotational variability of young stars is enabling us to investigate a multitude of properties of young star-disk systems. We utilise high cadence, multi-wavelength optical time series data from the Hunting Outbursting Young Stars citizen science project to identify periodic variables in the Pelican Nebula (IC5070). A double blind study using nine different period-finding algorithms was conducted and a sample of 59 periodic variables was identified. We find that a combination of four period finding algorithms can achieve a completeness of 85% and a contamination of 30% in identifying periods in inhomogeneous data sets. The best performing methods are periodograms that rely on fitting a sine curve. Utilising GaiaEDR3 data, we have identified an unbiased sample of 40 periodic YSOs, without using any colour or magnitude selections. With a 98.9% probability we can exclude a homogeneous YSO period distribution. Instead we find a bi-modal distribution with peaks at three and eight days. The sample has a disk fraction of 50%, and its statistical properties are in agreement with other similarly aged YSOs populations. In particular, we confirm that the presence of the disk is linked to predominantly slow rotation and find a probability of 4.8$\times$10$^{-3}$ that the observed relation between period and presence of a disk has occurred by chance. In our sample of periodic variables, we also find pulsating giants, an eclipsing binary, and potential YSOs in the foreground of IC5070.

==> 2ndreplytoreferee.txt <==
We have taken all the comments by the referee into consideration and have changed the paper accordingly. All changes to the paper have been highlighted in bold. Please find below a detailed list of replies to the referee's comments.

> Reviewer's Comments:
>
>1) The Monte Carlo simulation mentioned in Sec 6.5 should be elaborated with an additional 1-2 sentences. Without any additional detail, the simulation could mean almost anything. What specifically was done?

Reply:

Yes. We have added an explanation of this in Sect.6.5 as requested.

> 2) The vertical line that was added to Figure 3 (right panel) seems to be at a different period than where the bimodality is claimed in Figure 3 (left panel). I think the authors should present the claimed bimodality and the claimed relation to disks in a self-consistent way, and clearly show this visually to the reader. Based on where I think the authors are claiming the bimodality in Figure 3 (left), I believe the cutoff in Figure 3 (right) should be at 5.5 or 6 days. In any case, I think the authors should show the same vertical line in both panels of Figure 3, so that it is obvious to the reader visually what choice the authors have made for self-consistency in these two important plots.

Reply:

We have added the vertical line to Fig.3 (left) at P=5.5d. We also moved the line to the same value in Fig.3 (right). This has slightly changed the number of sources in the four quadrants. We have hence revised the text accordingly and re-evaluated the probability that the observed distribution can occur by chance. The sentences in Sect. 6.5, the abstract, and conclusions stating this value have been updated accordingly.

==> emails.txt <==
List of email addresses for main authors - for easy of communication

"Dirk Froebrich" <df@star.kent.ac.uk>, "E.Derezea" <ed378@kent.ac.uk>, "Alfred Kume" <A.Kume@kent.ac.uk>, "Siegfried Vanaverbeke" <siegfriedvanaverbeke@gmail.com>, "Alexander Scholz" <as110@st-andrews.ac.uk>, Jochen Eisloeffel	<jochen@tls-tautenburg.de>

==> replytoreferee.txt <==
We have taken all the comments by the referee into consideration and have changed the paper accordingly. All changes to the paper have been highlighted in bold. Please find below a detailed list of replies to the referee's comments.

> Reviewer's Comments:
>
> I have carefully reviewed the manuscript "A survey for variable young stars..." by Froebrich et al. The paper reports the measurement of rotation periods and circumstellar disk diagnostics for young stars in the cluster IC 5070, which are relevant for the general problem of angular momentum evolution during the early stages of stellar evolution. The paper also presents an interesting and useful comparison of methods for measuring periodic signals in the light curves of young stars. The topic is relevant and I believe that this paper can be suitable for publication, however there are a few substantive problems with the methods and results that would need to be addressed.
>
> 1) Section 4.4, final paragraph and Figure 1. The adopted ranges of parallax and proper motion for inclusion of likely cluster members appears overly generous and could be resulting in the inclusion of non-members. For example, the adopted range of parallax (0.9--1.5 mas) appears to span ~5sigma into the tails of the distribution shown in Figure 1 and moreover seems somewhat arbitrarily chosen. The authors should actually fit a Gaussian to the parallax distribution and to the proper motion distributions to quantitatively motivate the ranges, with perhaps 1-2 sigma ranges being appropriate to help ensure purity of the sample. I realize that this may result in a smaller sample than currently included, but for this type of study it is essential that the sample err more on the side of purity than on size.

Reply: 

Indeed, the adopted range for the selection in Parallax seems to be rather wide. However, this is caused by the fact the we in essence pre-select cluster members based on the periodicity. We note that in Kuhn et al. (2020) an even slightly wider selection in parallax and proper motion is used on all Gaia data, and a contamination of less than 3\% is estimated. Thus, at worst we expect that one of our 40 selected YSO members is a contaminant. We have added an explanatory note at the end of Sect.4.4..

Note that if we limit the parallax selection to 1.1\,mas\,$< p <$\,1.35\,mas, this would remove eight of the sources. Two of those are already rejected by our proper motion limits. Four of the remaining six rejected objects would be spectroscopically confirmed members from Fang et al. (2020). Given the very low 3\% contamination estimate (one object in the sample), and our pre-selection of periodic objects, we do not think that limiting the parallax range further will increase the purity. It will, however, remove 15\% of the YSO sample. Thus, we have decided not to make changes to the selection of YSOs, but instead have added the explanatory note in the text mentioned above.

> Reviewer's Comments:
>
> 2) Figure 3 and associated text. The claims of bimodality in the period distribution and of correlation with infrared excess need to be quantified and assessed with some statistical test(s). For example, the period distribution could be compared to a simple uniform distribution using a 2-sided K-S test. Similarly, the relationship between period and IR excess could be assessed with a Kendall's tau non-parametric correlation test and with a 2-dimensional K-S test. I also suggest that Figure 3 (right panel) have a vertical line added at P ~ 6 days (corresponding to the putative "bimodality" from the left panel) and a horizontal line at K-W2 = 0.5 corresponding to the threshold adopted by the authors. These lines will help the reader visually assess the implicit claim that stars are distributed differently in the four quadrants of the diagram.

Reply: 

As suggested, we have performed a KS test to test the null hypothesis of a uniform period distribution. This is rejected with 98.9\% probability. We added some text in Sect.6.4. in this regard.

We have added the requested lines in the right panel of Fig.3 at the sample separation values used in the text (4d - fast/slow rotators; 0.5mag disk/no disk). 

We have run a simple Monte Carlo estimate using a homogeneous distribution and find that there is only a 8x10E-4 probability that our data is a chance distribution. We have added a note in Sect.6.5 regarding this.

> Reviewer's Comments:
>
> 3) Abstract: Should include the quantitative details of the above tests, as currently the language of the abstract is quite qualitative. Also, the abstract mentions an eclipsing binary, which could be of some interest to the community, however the paper doesn't mention this object again. Perhaps I missed it, but in any case I suggest adding a short subsection about this object or highlighting it clearly in some other way.

Reply:

As requested, we have revised parts of the abstract with the quantitative values obtained by the above test. We also made similar additions to the conclusions.

The eclipsing binary had been mentioned in section 6.7.1. We have rearranged and reworded the text in this section to ensure the discussion of this object is more obvious.

